Detection of gamma-ray transients with wild binary segmentation

In the context of time domain astronomy, we present an offline detection search of gamma-ray transients using a wild binary segmentation analysis called FWBSB targeting both short and long gamma-ray bursts (GRBs) and covering the soft and hard gamma-ray bands. We use NASA Fermi/GBM archival data as a training and testing data set. This paper describes the analysis applied to the 12 NaI detectors of the Fermi/GBM instrument. This includes background removal, change-point detection that brackets the peaks of gamma-ray flares, the evaluation of significance for each individual GBM detector and the combination of the results among the detectors. We also explain the calibration of the 10 parameters present in the method using one week of archival data. Finally, we present our detection performance result for 60 days of a blind search analysis with FWBSB by comparing to both the on-board and offline GBM search as well as external events found by others surveys such as Swift-BAT. We detect 42/44 on-board GBM{events but also other gamma-ray flares at a rate of 1 per hour in the 4-50 keV band. Our results show that FWBSB is capable of recovering gamma-ray flares, including the detection of soft X-ray long transients. FWBSB offers an independent identification of GRBs in combination with methods for determining spectral and temporal properties of the transient as well as localization. This is particularly useful for increasing the GRB rate and that will help the joint detection with gravitational-wave events.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
